Evidence for a polar circumbinary exoplanet orbiting a pair of eclipsing brown dwarfs

One notable example of exoplanet diversity is the population of circumbinary planets, which orbit around both stars of a binary star system. There are so far only 16 known circumbinary exoplanets, all of which lie in the same orbital plane as the host binary. Suggestions exist that circumbinary planets could also exist on orbits highly inclined to the binary, close to 90$^{\circ}$, polar orbits. No such planets have been found yet but polar circumbinary gas and debris discs have been observed and if these were to form planets then those would be left on a polar orbit. We report strong evidence for a polar circumbinary exoplanet, which orbits a close pair of brown dwarfs which are on an eccentric orbit. We use radial-velocities to measure a retrograde apsidal precession for the binary, and show that this can only be attributed to the presence of a polar planet.

==> readme.txt <==
A simple LaTeX template for the Science-family journals.

v1.0
Copyright (c) 2024 by the American Association for the Advancement of Science, except as noted below. Contact address: science_editors@aaas.org

If you make any modifications to these files - including using the template to write a manuscript - you must rename the file. Do not distribute modified versions with the same file name.


The science_template.zip archive contains the following files:

readme.txt - this file

science_template.tex - the LaTeX template, containing instructions on how to fill it out
science_template.pdf - compiled version of the template, as an example of its appearance

science_template.bib - example bibliography, for use with the template and BibTeX
sciencemag.bst - reference formatting, for use with BibTeX. Based on a version generated in 2021 using the custom-bib package https://ctan.org/pkg/custom-bib .

scicite.sty - style file that provides citation formatting. Contributed by Benny Siegert in 2008, based on cite.sty by Donald Arseneau 1989-2003. Used with permission from Benny Siegert.

example_figure.eps, example_figure.png, example_figure.ps - simple example figure image files, identical except being in three different file formats. These are reproduced from the 2015 version of the mnras package https://ctan.org/pkg/mnras , used with permission from the Royal Astronomical Society.


Change log:

v1.0, July 2024 - initial release, replaces an earlier template called scifile.tex
